Space crossing numbers

We define the crossing number for an embedding of a graph G into R^3, and prove a lower bound on it which almost implies the classical crossing lemma. We also give sharp bounds on the space crossing numbers of pseudo-random graphs.

==> plot1.dat <==
\draw plot coordinates{
(3.0,3.0)
(3.10,5.964710)
(3.20,7.20)
(3.30,7.877420)
(3.40,8.305260)
(3.50,8.60)
(3.60,8.815380)
(3.70,8.979660)
(3.80,9.109090)
(3.90,9.21370)
(4.0,9.30)
(4.10,9.372410)
(4.20,9.434040)
(4.30,9.487130)
(4.40,9.533330)
(4.50,9.573910)
(4.60,9.609840)
(4.70,9.641860)
(4.80,9.670590)
(4.90,9.69650)
(5.0,9.720)
(5.10,9.74140)
(5.20,9.760980)
(5.30,9.778950)
(5.40,9.795510)
(5.50,9.810810)
(5.60,9.8250)
(5.70,9.838190)
(5.80,9.850490)
(5.90,9.861970)
(6.0,9.872730)
(6.10,9.882820)
(6.20,9.892310)
(6.30,9.901240)
(6.40,9.909680)
(6.50,9.917650)
(6.60,9.925190)
(6.70,9.932340)
(6.80,9.939130)
(6.90,9.945580)
(7.0,9.951720)
(7.10,9.957580)
(7.20,9.963160)
(7.30,9.968490)
(7.40,9.973580)
(7.50,9.978460)
(7.60,9.983130)
(7.70,9.987610)
(7.80,9.991910)
(7.90,9.996030)
(8.0,10.0)
}

==> plot2.dat <==
\draw plot coordinates{
(5.0,12.0)
(5.10,11.99720)
(5.20,11.99440)
(5.30,11.99140)
(5.40,11.98840)
(5.50,11.98520)
(5.60,11.98190)
(5.70,11.97850)
(5.80,11.9750)
(5.90,11.97130)
(6.0,11.96750)
(6.10,11.96350)
(6.20,11.95940)
(6.30,11.95510)
(6.40,11.95060)
(6.50,11.94590)
(6.60,11.94110)
(6.70,11.9360)
(6.80,11.93060)
(6.90,11.9250)
(7.0,11.91920)
(7.10,11.9130)
(7.20,11.90660)
(7.30,11.89980)
(7.40,11.89260)
(7.50,11.88510)
(7.60,11.87710)
(7.70,11.86860)
(7.80,11.85960)
(7.90,11.85010)
(8.0,11.840)
(8.10,11.82920)
(8.20,11.81770)
(8.30,11.80530)
(8.40,11.7920)
(8.50,11.77780)
(8.60,11.76240)
(8.70,11.74570)
(8.80,11.72760)
(8.90,11.70790)
(9.0,11.68630)
(9.10,11.66260)
(9.20,11.63640)
(9.30,11.60730)
(9.40,11.57490)
(9.50,11.53850)
(9.60,11.49730)
(9.70,11.45030)
(9.80,11.39620)
(9.90,11.33330)
(10.0,11.25930)
(10.10,11.17070)
(10.20,11.06310)
(10.30,10.92930)
(10.40,10.75860)
(10.50,10.53330)
(10.60,10.22220)
(10.70,9.764710)
(10.80,9.025640)
(10.90,7.629630)
(11.0,4.0)
}
